CyFence: Securing Cyber-Physical Controllers via Trusted Execution Environment

In the last decades, Cyber-physical Systems (CPSs) have experienced a significant technological evolution and increased connectivity, at the cost of greater exposure to cyber-attacks. Since many CPS are used in safety-critical systems, such attacks entail high risks and potential safety harms. Although several defense strategies have been proposed, they rarely exploit the cyber-physical nature of the system. In this work, we exploit the nature of CPS by proposing CyFence, a novel architecture that improves the resilience of closed-loop control systems against cyber-attacks by adding a semantic check, used to confirm that the system is behaving as expected. To ensure the security of the semantic check code, we use the Trusted Execution Environment implemented by modern processors. We evaluate CyFence considering a real-world application, consisting of an active braking digital controller, demonstrating that it can mitigate different types of attacks with a negligible computation overhead.

==> guidelines.txt <==
Pages length: 12 + 220$ per additional page

All papers should be written in English, accompanied by a 75 to 200 word abstract that clearly outlines the scope and contributions of the paper and a list of key words. A section should be included relating the work described in the paper to other related work, indicating novelty, improvements etc., together with an appropriate set of references. 

Refer to the sections titled “Article Preparation and Submission” and  “Template for all Transactions (except IEEE Transactions on Magnetics, IEEE Magnetics Letters and IEEE Photonics Journal.)
